Learning Model Preconditions for Planning with Multiple Models

Different models can provide differing levels of fidelity when a robot is planning. Analytical models are often fast to evaluate but only work in limited ranges of conditions. Meanwhile, physics simulators are effective at modeling complex interactions between objects but are typically more computationally expensive. Learning when to switch between the various models can greatly improve the speed of planning and task success reliability. In this work, we learn model deviation estimators (MDEs) to predict the error between real-world states and the states outputted by transition models. MDEs can be used to define a model precondition that describes which transitions are accurately modeled. We then propose a planner that uses the learned model preconditions to switch between various models in order to use models in conditions where they are accurate, prioritizing faster models when possible. We evaluate our method on two real-world tasks: placing a rod into a box and placing a rod into a closed drawer.

==> planning_example_script.txt <==
This is an example planning problem where the start state is s0 and the goal state i
s sg. The robot can go through sa and sb to get to sg. All edge costs are 1 and the heuristic values are 0. The tiebreaker is alphabetical in the node ID.

As shown in the legend, the solid arrows represent transitions that can be accurately computed using both the slow model M0, and the fast model M1, since those states, actions, and action parameters are in the model precondition of both. The dashed line represents transitions that can only be modelled by the slow model, and not M1.


We begin the search with our planner by placing the start state into all open queues
. The closed lists are initialized to be empty.

The first state to be expanded in Open_1, using the expansion rule from Equation 2 of the paper. Its successors, sa and sb are added to all open queues. s0 is removed from Open1 and added only to closed1, since this was a search using graph 1.

The next state to be expanded is sA, using graph 1. There are no valid successors because the action from sa to sg is not in the precondition for M1. It is added to Closed1.               

The next state to be expanded is sB. sB's successor can be found using graph 1, which is sg. sG is then expanded, and is the goal state so the search is complete. The path found is s0, sb, to sg. The search also found an optimal path without needing the expensive model.

 

